Excess Semiannual Variation in Historic Temperature Records

The annual temperature cycle of the earth closely follows the annual cycle of solar flux. At temperate latitudes, both driving and response cycles are well described by a strong annual sinusoidal component and a non-vanishing semiannual component. A new analysis of historical weather station records in the United States determines persistent annual and semiannual variation with high precision. Historical annual temperature ranges are consistent with prior studies. Semiannual temperature cycles were much stronger than expected based on the semiannual solar driving. Instead, these cycles were consistent with multiplicative effects of two annual cycles. Our methods provide a quantitative window into the climate's nonlinear response to solar driving, which is of potential value in testing climate models.

==> figures/example-image-rectangle/config.yml <==
---
version: 2
multicolumn: false
web-width: 500
align: center
float: h!
grid:
  rows: 1
  columns: 1
  grid_elements:
  - path: figures/example-image-rectangle/Fig1EPS.png
    type: static
    from:
    - 1
    - 1
    to:
    - 1
    - 1
    folder_url: "/users/301337/articles/431197/master/folder/figures/example-image-rectangle"
    url: "/users/301337/articles/431197/master/file/figures/example-image-rectangle/Fig1EPS.png"


==> figures/ijqc table/config.yml <==
---
version: 2
multicolumn: false
web-width: 500px
align: center
float: h!
grid:
  rows: 1
  columns: 1
  grid_elements:
  - path: figures/ijqc table/ijqc table.xlsx
    type: table
    from:
    - 1
    - 1
    to:
    - 1
    - 1
    url: "/users/3/articles/351136/master/file/figures/ijqc%20table/ijqc%20table.xlsx"
    folder_url: "/users/3/articles/351136/master/folder/figures/ijqc table"
    treatFirstLineAsHeader: true

